Property-Driven Fence Insertion using Reorder Bounded Model Checking

Modern architectures provide weaker memory consistency guarantees than sequential consistency. These weaker guarantees allow programs to exhibit behaviours where the program statements appear to have executed out of program order. Fortunately, modern architectures provide memory barriers (fences) to enforce the program order between a pair of statements if needed. Due to the intricate semantics of weak memory models, the placement of fences is challenging even for experienced programmers. Too few fences lead to bugs whereas overuse of fences results in performance degradation. This motivates automated placement of fences. Tools that restore sequential consistency in the program may insert more fences than necessary for the program to be correct. Therefore, we propose a property-driven technique that introduces "reorder-bounded exploration" to identify the smallest number of program locations for fence placement. We implemented our technique on top of CBMC; however, in principle, our technique is generic enough to be used with any model checker. Our experimental results show that our technique is faster and solves more instances of relevant benchmarks as compared to earlier approaches.

==> data/chaselev-pso-et-k5.dat <==
2	77.77
4	102.01
6	124.73
8	133.55
10	119.54
12	199.99
14	193.68
16	235.06
18	265.41
20	318.38
22	418.51
24	320.02
26	451.88
28	600
30	600
32	600
34	600
36	600
38	600
40	600


==> data/chaselev-pso-noet-k5.dat <==
2	77.76
4	102.12
6	125.06
8	134.08
10	120.17
12	203.76
14	198.96
16	243.29
18	276.74
20	333.79
22	438.09
24	344.54
26	451.8
28	600
30	600
32	600
34	600
36	600
38	600
40	600


==> data/chaselev-pso-nop.dat <==
2	45.37
4	55.1
6	77.64
8	87.35
10	142.87
12	136.95
14	179.46
16	168.88
18	301.24
20	313.25
22	509.94
24	528.01
26	588.15
28	600
30	600
32	600
34	600
36	600
38	600
40	600


==> data/chaselev-pso-te.dat <==
2	600
4	600
6	600
8	600
10	600
12	600
14	600
16	600
18	600
20	600
22	600
24	600
26	600
28	600
30	600
32	600
34	600
36	600
38	600
40	600


==> data/chaselev-tso-et-k5.dat <==
2	54.97
4	59.66
6	68.64
8	89.87
10	148.27
12	243.71
14	196
16	254.34
18	315.5
20	337.31
22	359.47
24	441.7
26	391.73
28	516.13
30	577.97
32	600
34	600
36	600
38	600
40	600


==> data/chaselev-tso-noet-k5.dat <==
2	55.05
4	59.72
6	68.63
8	89.87
10	148.19
12	243.77
14	196.28
16	256.91
18	315.28
20	343.71
22	369.12
24	441.91
26	391.49
28	516.57
30	598.99
32	600
34	600
36	600
38	600
40	600


==> data/chaselev-tso-nop.dat <==
2	55.71
4	59.19
6	58.3
8	82.91
10	169.19
12	192.82
14	250.83
16	250.76
18	285.69
20	318.88
22	381.92
24	533.17
26	583.26
28	600
30	600
32	600
34	600
36	600
38	600
40	600


==> data/chaselev-tso-te.dat <==
2	179.68
4	451.92
6	600
8	600
10	600
12	600
14	600
16	600
18	600
20	600
22	600
24	600
26	600
28	600
30	600
32	600
34	600
36	600
38	600
40	600


==> data/dijkstra-pso-et-k10.dat <==
2	6.8
4	16.76
6	21.83
8	33.24
10	38.1
12	46.35
14	69.43
16	162.64
18	193.19
20	172.01
22	278.98
24	399.56
26	515.06
28	568.49
30	600
32	600
34	600
36	600
38	600
40	600


==> data/dijkstra-pso-et-k5.dat <==
2	6.08
4	8.79
6	19.27
8	23.47
10	38.44
12	40.11
14	76.29
16	73.99
18	121.93
20	148.53
22	172.47
24	177.02
26	416.34
28	430.9
30	554.62
32	600
34	600
36	600
38	600
40	600


==> data/dijkstra-pso-noet-k10.dat <==
2	6.86
4	16.82
6	21.91
8	34.04
10	39.24
12	48.03
14	69.4
16	165.91
18	220.91
20	218.45
22	336.23
24	476.16
26	600
28	600
30	600
32	600
34	600
36	600
38	600
40	600


==> data/dijkstra-pso-noet-k5.dat <==
2	6.1
4	8.9
6	19.47
8	23.82
10	38.92
12	44.24
14	82.01
16	82.69
18	134.06
20	164.92
22	195.06
24	202.19
26	445.71
28	600
30	600
32	600
34	600
36	600
38	600
40	600


==> data/dijkstra-pso-nop.dat <==
2	146.91
4	221.74
6	429.58
8	600
10	600
12	600
14	600
16	600
18	600
20	600
22	600
24	600
26	600
28	600
30	600
32	600
34	600
36	600
38	600
40	600


==> data/dijkstra-pso-te.dat <==
2	600
4	600
6	600
8	600
10	600
12	600
14	600
16	600
18	600
20	600
22	600
24	600
26	600
28	600
30	600
32	600
34	600
36	600
38	600
40	600


==> data/dijkstra-tso-et-k10.dat <==
2	2.9
4	6.62
6	9.14
8	11.87
10	15.21
12	21.36
14	27.35
16	36.14
18	67.63
20	88.06
22	105.18
24	157.68
26	147.81
28	234.16
30	241.67
32	248.2
34	319.28
36	370.54
38	600
40	600


==> data/dijkstra-tso-et-k5.dat <==
2	2.72
4	5.81
6	7.87
8	11.75
10	18.25
12	17.71
14	25.87
16	33.31
18	65.15
20	70.85
22	107.36
24	151.97
26	162.28
28	183.94
30	232.88
32	234.85
34	321.21
36	354.58
38	600
40	600


==> data/dijkstra-tso-noet-k10.dat <==
2	2.94
4	6.64
6	9.18
8	11.88
10	15.2
12	21.93
14	27.33
16	37.61
18	69.48
20	90.39
22	108.49
24	161.93
26	182.24
28	234.9
30	303.77
32	317.98
34	405.08
36	472.97
38	600
40	600


==> data/dijkstra-tso-noet-k5.dat <==
2	2.73
4	5.85
6	7.94
8	11.87
10	18.24
12	17.72
14	26.25
16	33.32
18	69.49
20	77.37
22	114.94
24	151.83
26	162.21
28	184.15
30	233.07
32	257.4
34	321.48
36	354.86
38	600
40	600


==> data/dijkstra-tso-nop.dat <==
2	3.72
4	8.53
6	10.71
8	16.04
10	33.84
12	49.59
14	77.16
16	114.03
18	153.97
20	218.1
22	294.51
24	546.16
26	600
28	600
30	600
32	600
34	600
36	600
38	600
40	600


==> data/dijkstra-tso-te.dat <==
2	39.77
4	215.76
6	600
8	600
10	600
12	600
14	600
16	600
18	600
20	600
22	600
24	600
26	600
28	600
30	600
32	600
34	600
36	600
38	600
40	600


==> data/group-peterson-pso.dat <==
2	142
4	272
6	442
8	652
10	902
12	1192
14	1522
16	1892
18	2302
20	2752
22	3242
24	3772
26	4342
28	4952
30	5602
32	6292
34	7022
36	7792
38	8602
40	9452


==> data/group-peterson-tso.dat <==
2	93
4	171
6	273
8	399
10	549
12	723
14	921
16	1143
18	1389
20	1659
22	1953
24	2271
26	2613
28	2979
30	3369
32	3783
34	4221
36	4683
38	5169
40	5679


==> data/num-instances-pso-et.dat <==
#K_1	#instances
2	112
3	107
4	101
5	102
6	98
7	85
8	91
9	89
10	92
11	93
12	98
13	87


==> data/num-instances-pso-noet.dat <==
#K_1	#instances
2	100
3	95
4	88
5	88
6	86
7	82
8	84
9	83
10	87
11	86
12	87
13	78


==> data/num-instances-tso-et.dat <==
#K_1	#instances
2	125
3	126
4	121
5	120
6	119
7	121
8	119
9	125
10	120
11	122
12	124
13	123


==> data/num-instances-tso-noet.dat <==
2	123
3	123
4	113
5	115
6	118
7	119
8	116
9	120
10	116
11	115
12	116
13	114


==> data/peterson-pso-et-k5.dat <==
2	2.3
4	3.55
6	6.45
8	8.88
10	24.16
12	24.02
14	29.53
16	42.51
18	62.96
20	77.64
22	134.6
24	200.14
26	160.91
28	327.63
30	460.8
32	600
34	600
36	600
38	600
40	600


==> data/peterson-pso-noet-k5.dat <==
2	2.31
4	3.55
6	6.55
8	9.07
10	24.46
12	24.49
14	33.26
16	48.8
18	72.15
20	90.44
22	151.45
24	221.37
26	186.61
28	327.47
30	600
32	600
34	600
36	600
38	600
40	600


==> data/peterson-pso-nop.dat <==
2	3.74
4	16.87
6	103.33
8	156.33
10	600
12	600
14	600
16	600
18	600
20	600
22	600
24	600
26	600
28	600
30	600
32	600
34	600
36	600
38	600
40	600


==> data/peterson-pso-te.dat <==
2	25.54
4	600
6	600
8	600
10	600
12	600
14	600
16	600
18	600
20	600
22	600
24	600
26	600
28	600
30	600
32	600
34	600
36	600
38	600
40	600


==> data/peterson-tso-et-k5.dat <==
2	1.59
4	2.36
6	3.26
8	7.25
10	9.1
12	13.75
14	18.65
16	24.82
18	27.81
20	58.47
22	59.64
24	112.76
26	116.7
28	115.76
30	171.4
32	206.39
34	217.4
36	261.18
38	307.83
40	372.52


==> data/peterson-tso-noet-k5.dat <==
2	1.59
4	2.36
6	3.27
8	7.33
10	9.24
12	14.02
14	19.05
16	25.31
18	31.31
20	63.35
22	67.36
24	121.66
26	116.66
28	131.8
30	189.63
32	227.93
34	244.31
36	261.42
38	547.98
40	600


==> data/peterson-tso-nop.dat <==
2	1.61
4	2.12
6	3.2
8	6.27
10	12.66
12	19.99
14	31.16
16	49.8
18	76.43
20	132.15
22	187.45
24	235.2
26	345.18
28	481.65
30	600
32	600
34	600
36	600
38	600
40	600


==> data/peterson-tso-te.dat <==
2	3.69
4	15.31
6	81.4
8	194.89
10	442.76
12	600
14	600
16	600
18	600
20	600
22	600
24	600
26	600
28	600
30	600
32	600
34	600
36	600
38	600
40	600


==> data/query-peterson-pso-et-5.dat <==
2	79
4	48
6	45
8	42
10	95
12	44
14	28
16	25
18	35
20	37
22	37
24	37
26	37
28	34
30	35
32	600


==> data/query-peterson-pso-noet-5.dat <==
2	81
4	49
6	47
8	44
10	97
12	46
14	30
16	27
18	37
20	39
22	39
24	39
26	39
28	35
30	600


==> data/query-peterson-pso-nop.dat <==
2	267
4	769
6	2278
8	2321
10	6000


==> data/query-peterson-pso-te.dat <==
2	4161
4	6000


==> data/query-peterson-tso-et-5.dat <==
2	8
4	8
6	7
8	8
10	6
12	12
14	9
16	8
18	9
20	7
22	9
24	8
26	8
28	8
30	11
32	12
34	8
36	12
38	9
40	10


==> data/query-peterson-tso-et-6.dat <==
2	9
4	8
6	8
8	9
10	9
12	8
14	11
16	7
18	8
20	9
22	7
24	6
26	6
28	11
30	8
32	10
34	9
36	8
38	8
40	10


==> data/query-peterson-tso-noet-5.dat <==
2	10
4	9
6	8
8	10
10	8
12	14
14	11
16	10
18	12
20	11
22	13
24	10
26	9
28	11
30	13
32	14
34	11
36	12
38	12


==> data/query-peterson-tso-nop.dat <==
2	24
4	25
6	35
8	58
10	99
12	104
14	107
16	136
18	149
20	191
22	209
24	198
26	267
28	347


==> data/query-peterson-tso-te.dat <==
2	369
4	1512
6	5814
8	7585
10	10497


==> data/scatter-k2.dat <==
1.85	2.17
3.19	2.43
5.87	7.19
11.15	8.89
16.53	13.34
28.06	15.16
48.72	17.89
65.4	21.68
105.36	32.94
133.89	60.76
230.46	85.33
259.64	114.95
315.27	136.55
521.36	166.54
600	198.81
600	208.1
600	244.73
600	334
600	373.72
600	381.83
1.61	1.85
2.12	2.61
3.2	4.02
6.27	7.57
12.66	10.39
19.99	13.04
31.16	19.57
49.8	24.76
76.43	34.41
132.15	68.01
187.45	68.14
235.2	91.48
345.18	125.05
481.65	135.41
600	221.45
600	195.92
600	322.64
600	314.15
600	337.29
600	429.16
6.33	43.98
13.38	43.74
17.94	100.23
39.02	102.28
42.46	118.12
82.14	142.67
104.37	158.05
129.46	188.86
227.04	540.62
295.86	453.07
380.71	534.87
508.55	589.2
600	600
3.72	3.25
8.53	6.26
10.71	9.42
16.04	10.11
33.84	18.82
49.59	20.14
77.16	23.56
114.03	30.46
153.97	73.4
218.1	90.49
294.51	92.22
546.16	123.91
600	193.25
600	195.17
600	239.4
600	325.19
600	308.99
600	452.73
600	507.31
600	514.93
44.58	27.47
62.41	37.27
169.05	45.07
261.97	51.97
599.27	63.72
600	160.81
600	182.19
600	217.03
600	256.06
600	335.7
600	331.56
600	402.41
600	426.8
600	475.61
600	537.59
600	600
55.71	60.31
59.19	55.87
58.3	96.47
82.91	67.83
169.19	246.95
192.82	186.37
250.83	257.26
250.76	214.42
285.69	248
318.88	406.38
381.92	405.47
533.17	384.76
583.26	446.91
600	532.85
600	536.63
600	554.62
600	600
8.21	9.4
15.94	23.26
16.67	25.32
31.13	26.05
35.47	32.01
43.03	42.64
69.4	45.18
127.11	107.02
161.69	134.45
201.02	175.61
286.87	209.15
308.73	242.26
448.18	255.71
600	283.72
600	307.12
600	412.91
600	402.26
600	483.2
600	562.17
600	551.29
10.34	2.45
26.04	4.53
78.08	7.35
208.91	10.09
388.54	13.35
600	27.11
600	30.41
600	62.71
600	93.44
600	108.02
600	178.68
600	213.68
600	230.12
600	339.72
600	392.5
600	426.65
600	525.6
600	600
3.74	1.76
16.87	3.27
103.33	4.34
156.33	8.09
600	11.57
600	19.61
600	35.54
600	36.8
600	78.99
600	104.68
600	116.18
600	174.04
600	206.11
600	261.01
600	377.15
600	330.8
600	600
600	314.15
600	337.29
600	429.16
37.24	45.69
92.03	73.19
103.62	153.14
182.01	155.7
302.53	174.05
504.2	214.53
600	338.31
600	355.44
600	562.19
600	600
146.91	5.38
221.74	8.34
429.58	13.32
600	17.96
600	25.59
600	42.47
600	53.94
600	60.76
600	105.9
600	150.13
600	206.14
600	285.71
600	307.17
600	356.75
600	388.37
600	559.55
600	580.63
600	600
517.1	30.81
600	42.39
600	42.71
600	74.62
600	94.73
600	139.12
600	184.11
600	285.91
600	328.43
600	397.94
600	479.88
600	528.01
600	600
45.37	60.58
55.1	88.93
77.64	126.5
87.35	99.82
142.87	217.66
136.95	248.33
179.46	191.22
168.88	428.36
301.24	476.1
313.25	324.3
509.94	600
528.01	600
588.15	600
600	600
8.4	11.65
15.77	23.27
20.77	33.26
29.05	36.71
29.94	53.5
46.43	57.99
54.69	67.1
97.11	163.62
134.73	172.3
150.51	237.73
205.78	253.91
272.62	305.33
351.45	319.97
430.16	445.93
600	535.75
600	501.35
600	600


==> data/scatter-k5-et-vs-te.dat <==
15.25	1.8
74.6	2.54
149.95	5.17
600	6.76
600	10.48
600	14.52
600	18.75
600	22.11
600	28.56
600	60.85
600	77.89
600	99.63
600	129.38
600	132.04
600	159.07
600	177.78
600	222.32
600	253.07
600	355.86
600	456.24
3.69	1.59
15.31	2.36
81.4	3.26
194.89	7.25
442.76	9.1
600	13.75
600	18.65
600	24.82
600	27.81
600	58.47
600	59.64
600	112.76
600	116.7
600	115.76
600	171.4
600	206.39
600	217.4
600	261.18
600	307.83
600	372.52
232.27	16.01
600	17.88
600	38.74
600	56.13
600	52.55
600	85.29
600	122.15
600	104.96
600	214.06
600	363.17
600	352.36
600	417.61
600	494.23
600	587.8
600	551.36
600	600
39.77	2.72
215.76	5.81
600	7.87
600	11.75
600	18.25
600	17.71
600	25.87
600	33.31
600	65.15
600	70.85
600	107.36
600	151.97
600	162.28
600	183.94
600	232.88
600	234.85
600	321.21
600	354.58
600	600
234.88	25.87
600	34.46
600	39.48
600	49.22
600	54.39
600	130.27
600	150.17
600	211.88
600	238.17
600	258.44
600	321.44
600	319.88
600	386.48
600	474.84
600	425.35
600	525.87
600	600
179.68	54.97
451.92	59.66
600	68.64
600	89.87
600	148.27
600	243.71
600	196
600	254.34
600	315.5
600	337.31
600	359.47
600	441.7
600	391.73
600	516.13
600	577.97
600	600
13.26	9.54
29.08	15.81
43.83	20.91
219.21	23.9
600	34.86
600	40.36
600	50.95
600	111.04
600	112.22
600	133.68
600	149.23
600	187.53
600	234.17
600	288.71
600	293.09
600	400.26
600	600
279.62	2.07
600	2.74
600	4.83
600	9.45
600	11.49
600	27.38
600	27.73
600	35.52
600	70.83
600	94.13
600	92.74
600	109.06
600	156.09
600	165.63
600	236.06
600	222.74
600	329.94
600	365.37
600	578.26
600	576.32
25.54	2.3
600	3.55
600	6.45
600	8.88
600	24.16
600	24.02
600	29.53
600	42.51
600	62.96
600	77.64
600	134.6
600	200.14
600	160.91
600	327.63
600	460.8
600	600
600	29.72
600	12.4
600	93.61
600	104.38
600	139.28
600	166.3
600	220.81
600	159.56
600	330.87
600	600
600	6.08
600	8.79
600	19.27
600	23.47
600	38.44
600	40.11
600	76.29
600	73.99
600	121.93
600	148.53
600	172.47
600	177.02
600	416.34
600	430.9
600	554.62
600	600
600	34.89
600	43.61
600	62.73
600	95.68
600	109.8
600	166.88
600	212.23
600	317.04
600	326.88
600	433.03
600	455.34
600	458.82
600	539.62
600	600
600	77.77
600	102.01
600	124.73
600	133.55
600	119.54
600	199.99
600	193.68
600	235.06
600	265.41
600	318.38
600	418.51
600	320.02
600	451.88
600	600
25.76	9.84
173.72	22.95
600	26.11
600	35.99
600	41.45
600	45.38
600	66.88
600	133.07
600	160.25
600	206.08
600	254.82
600	259.26
600	290.48
600	458.89
600	408.8
600	510.41
600	488.48
600	600


==> data/scatter-k5-et.dat <==
1.85	1.8
3.19	2.54
5.87	5.17
11.15	6.76
16.53	10.48
28.06	14.52
48.72	18.75
65.4	22.11
105.36	28.56
133.89	60.85
230.46	77.89
259.64	99.63
315.27	129.38
521.36	132.04
600	159.07
600	177.78
600	222.32
600	253.07
600	355.86
600	456.24
1.61	1.59
2.12	2.36
3.2	3.26
6.27	7.25
12.66	9.1
19.99	13.75
31.16	18.65
49.8	24.82
76.43	27.81
132.15	58.47
187.45	59.64
235.2	112.76
345.18	116.7
481.65	115.76
600	171.4
600	206.39
600	217.4
600	261.18
600	307.83
600	372.52
6.33	16.01
13.38	17.88
17.94	38.74
39.02	56.13
42.46	52.55
82.14	85.29
104.37	122.15
129.46	104.96
227.04	214.06
295.86	363.17
380.71	352.36
508.55	417.61
600	494.23
600	587.8
600	551.36
600	600
3.72	2.72
8.53	5.81
10.71	7.87
16.04	11.75
33.84	18.25
49.59	17.71
77.16	25.87
114.03	33.31
153.97	65.15
218.1	70.85
294.51	107.36
546.16	151.97
600	162.28
600	183.94
600	232.88
600	234.85
600	321.21
600	354.58
600	600
44.58	25.87
62.41	34.46
169.05	39.48
261.97	49.22
599.27	54.39
600	130.27
600	150.17
600	211.88
600	238.17
600	258.44
600	321.44
600	319.88
600	386.48
600	474.84
600	425.35
600	525.87
600	600
55.71	54.97
59.19	59.66
58.3	68.64
82.91	89.87
169.19	148.27
192.82	243.71
250.83	196
250.76	254.34
285.69	315.5
318.88	337.31
381.92	359.47
533.17	441.7
583.26	391.73
600	516.13
600	577.97
600	600
8.21	9.54
15.94	15.81
16.67	20.91
31.13	23.9
35.47	34.86
43.03	40.36
69.4	50.95
127.11	111.04
161.69	112.22
201.02	133.68
286.87	149.23
308.73	187.53
448.18	234.17
600	288.71
600	293.09
600	400.26
600	600
10.34	2.07
26.04	2.74
78.08	4.83
208.91	9.45
388.54	11.49
600	27.38
600	27.73
600	35.52
600	70.83
600	94.13
600	92.74
600	109.06
600	156.09
600	165.63
600	236.06
600	222.74
600	329.94
600	365.37
600	578.26
600	576.32
3.74	2.3
16.87	3.55
103.33	6.45
156.33	8.88
600	24.16
600	24.02
600	29.53
600	42.51
600	62.96
600	77.64
600	134.6
600	200.14
600	160.91
600	327.63
600	460.8
600	600
37.24	29.72
92.03	12.4
103.62	93.61
182.01	104.38
302.53	139.28
504.2	166.3
600	220.81
600	159.56
600	330.87
600	600
146.91	6.08
221.74	8.79
429.58	19.27
600	23.47
600	38.44
600	40.11
600	76.29
600	73.99
600	121.93
600	148.53
600	172.47
600	177.02
600	416.34
600	430.9
600	554.62
600	600
517.1	34.89
600	43.61
600	62.73
600	95.68
600	109.8
600	166.88
600	212.23
600	317.04
600	326.88
600	433.03
600	455.34
600	458.82
600	539.62
600	600
45.37	77.77
55.1	102.01
77.64	124.73
87.35	133.55
142.87	119.54
136.95	199.99
179.46	193.68
168.88	235.06
301.24	265.41
313.25	318.38
509.94	418.51
528.01	320.02
588.15	451.88
600	600
8.4	9.84
15.77	22.95
20.77	26.11
29.05	35.99
29.94	41.45
46.43	45.38
54.69	66.88
97.11	133.07
134.73	160.25
150.51	206.08
205.78	254.82
272.62	259.26
351.45	290.48
430.16	458.89
600	408.8
600	510.41
600	488.48

